Cross-Rollup MEV: Non-Atomic Arbitrage Across L2 Blockchains

This study quantifies the potential non-atomic MEV on Layer-2 (L2) blockchains by measuring the arbitrage opportunities between cross-rollup and DEX-CEX. Over recent years, we observe a shift in trading activities from Ethereum to rollups, with swaps on rollups occurring 2-3 times more frequently, albeit with lower trade volumes. By analyzing the costs of swap on L2s and price discrepancies cross-rollup and DEX-CEX, we identify more than 500 000 unexplored arbitrage opportunities. In particular, we find that these opportunities persist, on average, for 10 to 20 blocks, necessitating the modification of the Loss Versus Rebalancing (LVR) metric to prevent double-counting. Our findings indicate that the arbitrage opportunities in Arbitrum, Base, and Optimism range between 0.03% and 0.05% of the trading volume, while in the ZKsync it fluctuates around 0.25%.

==> sections/99notes.txt <==


- formatting of tables
- maybe chart with volumes and swap counts?
- fix references
- better title

1) Fees - table update
1) Explain the difference between total transactions and total swap events (table 1)
1) Investiage why % arbitrage is so high on Ethereum (it should close to 0), maybe it is unexploitable due to gas fees
1) Related work - add paper "Layer 2 to not Layer 2 for swaps"

Nice-to-have or bigger things
1) add algorithm that was used to estimate arbitrage (as a pseudo code)
1) Download data for 2023, comment on USDC depeg and inscription impact on swaps
1) Swap dynamics - maybe do regression




1. Introduction
Related work
- add Layer-2 or not layer-2
Contribution

2. Background

2.2. Costs of swaps
- describe price impact

3. Data
- add table about swaps per blocks, blocks time, swaps per total blocks, min swaps in block, max, median, std
- (!) explian the differnece between total swaps events and total transactions with swap event. how come one transaction can have two or more swap events?

4. Swap Dynamics
- (!) fill in the table - swaps
- (!) fill in the table - fees 
- fees regression

5. Theory of Arbitrage
- (!) re-write Uniswap (v3)

6. Empirical Results
- decay time? and divergence to Binance
- Methodology-
- how we handle it?
- results
- alogirthm in nice code for empirical MAV

7. Discussion
- can decay time be caused by new swaps
- issues wif finality - it is faster with binance
- arbitrage pay if loos in time boost 
- arbitrage is bigger on Uniswap v2 due to price impact, lower on Uniswap v3, falshboars show that too
- 

8. Conclusions


TO-DOs:
- empirical part: focus on price differences and decay time,
- update times of decay
- inlcude gas fee and LP fee in the formuls

==> todo.txt <==
1. text-complete: K, pass - B
2. text-complete: K, pass - B
3. text-complete: K, pass - B
4. text-complete: (in-progress - table) K, pass - 
5. text-complete: (in-progress - table) K, pass - 
6. text-complete: (in-progress - charts/table) K, pass - 
7. text-complete: K, pass - B
8. text-complete: K, pass - B

